Building a scalable global data processing pipeline for large astronomical photometric datasets

Astronomical photometry is the science of measuring the flux of a celestial object. Since its introduction, the CCD has been the principle method of measuring flux to calculate the apparent magnitude of an object. Each CCD image taken must go through a process of cleaning and calibration prior to its use. As the number of research telescopes increases the overall computing resources required for image processing also increases. Existing processing techniques are primarily sequential in nature, requiring increasingly powerful servers, faster disks and faster networks to process data. Existing High Performance Computing solutions involving high capacity data centres are complex in design and expensive to maintain, while providing resources primarily to high profile science projects. This research describes three distributed pipeline architectures, a virtualised cloud based IRAF, the Astronomical Compute Node (ACN), a private cloud based pipeline, and NIMBUS, a globally distributed system. The ACN pipeline processed data at a rate of 4 Terabytes per day demonstrating data compression and upload to a central cloud storage service at a rate faster than data generation. The primary contribution of this research is NIMBUS, which is rapidly scalable, resilient to failure and capable of processing CCD image data at a rate of hundreds of Terabytes per day. This pipeline is implemented using a decentralised web queue to control the compression of data, uploading of data to distributed web servers, and creating web messages to identify the location of the data. Using distributed web queue messages, images are downloaded by computing resources distributed around the globe. Rigorous experimental evidence is presented verifying the horizontal scalability of the system which has demonstrated a processing rate of 192 Terabytes per day with clear indications that higher processing rates are possible.

==> Data/Best-Result-RawData/MasterResult-ip-10-228-110-141-gausian-time-test.csv <==
zval,expected,Data
-3.14,123.73,131
-2.80,145.16,158
-2.63,155.90,172
-2.51,163.29,187
-2.42,169.00,190
-2.35,173.68,191
-2.29,177.67,194
-2.23,181.16,195
-2.18,184.26,196
-2.14,187.07,197
-2.10,189.63,199
-2.06,191.99,204
-2.03,194.18,204
-1.99,196.23,206
-1.96,198.16,208
-1.93,199.98,208
-1.91,201.70,211
-1.88,203.34,211
-1.86,204.90,212
-1.83,206.39,214
-1.81,207.82,214
-1.79,209.20,215
-1.77,210.52,215
-1.75,211.80,217
-1.73,213.03,218
-1.71,214.23,218
-1.69,215.38,219
-1.67,216.50,220
-1.66,217.59,222
-1.64,218.65,223
-1.62,219.68,223
-1.61,220.69,223
-1.59,221.67,223
-1.58,222.62,224
-1.56,223.56,224
-1.55,224.47,224
-1.53,225.36,225
-1.52,226.24,226
-1.51,227.09,226
-1.49,227.93,227
-1.48,228.75,229
-1.47,229.56,229
-1.46,230.35,229
-1.44,231.13,229
-1.43,231.90,230
-1.42,232.65,232
-1.41,233.39,234
-1.40,234.11,236
-1.39,234.83,236
-1.37,235.53,237
-1.36,236.23,237
-1.35,236.91,237
-1.34,237.59,237
-1.33,238.25,238
-1.32,238.91,238
-1.31,239.55,239
-1.30,240.19,240
-1.29,240.82,244
-1.28,241.44,244
-1.27,242.06,244
-1.26,242.67,245
-1.25,243.26,246
-1.24,243.86,246
-1.23,244.44,246
-1.23,245.02,248
-1.22,245.59,248
-1.21,246.16,249
-1.20,246.72,250
-1.19,247.28,250
-1.18,247.83,250
-1.17,248.37,250
-1.16,248.91,251
-1.16,249.44,252
-1.15,249.97,252
-1.14,250.49,255
-1.13,251.01,255
-1.12,251.52,255
-1.11,252.03,256
-1.11,252.53,256
-1.10,253.03,256
-1.09,253.53,256
-1.08,254.02,256
-1.08,254.51,257
-1.07,254.99,257
-1.06,255.47,258
-1.05,255.94,258
-1.05,256.41,259
-1.04,256.88,259
-1.03,257.35,259
-1.02,257.81,259
-1.02,258.27,259
-1.01,258.72,259
-1.00,259.17,259
-1.00,259.62,259
-0.99,260.06,260
-0.98,260.50,261
-0.97,260.94,261
-0.97,261.38,261
-0.96,261.81,263
-0.95,262.24,263
-0.95,262.67,264
-0.94,263.09,264
-0.93,263.51,264
-0.93,263.93,264
-0.92,264.35,265
-0.91,264.76,265
-0.91,265.18,265
-0.90,265.59,265
-0.89,265.99,266
-0.89,266.40,266
-0.88,266.80,266
-0.88,267.20,266
-0.87,267.60,267
-0.86,267.99,267
-0.86,268.39,267
-0.85,268.78,268
-0.84,269.17,268
-0.84,269.55,268
-0.83,269.94,268
-0.83,270.32,269
-0.82,270.71,269
-0.81,271.09,269
-0.81,271.46,269
-0.80,271.84,271
-0.80,272.21,272
-0.79,272.59,272
-0.78,272.96,273
-0.78,273.33,273
-0.77,273.69,274
-0.77,274.06,275
-0.76,274.42,275
-0.76,274.79,275
-0.75,275.15,275
-0.74,275.51,276
-0.74,275.87,276
-0.73,276.22,276
-0.73,276.58,276
-0.72,276.93,277
-0.72,277.28,278
-0.71,277.63,278
-0.71,277.98,279
-0.70,278.33,279
-0.69,278.68,279
-0.69,279.02,279
-0.68,279.37,280
-0.68,279.71,280
-0.67,280.05,281
-0.67,280.39,281
-0.66,280.73,281
-0.66,281.07,282
-0.65,281.41,283
-0.65,281.74,283
-0.64,282.08,284
-0.64,282.41,284
-0.63,282.74,284
-0.63,283.07,284
-0.62,283.40,284
-0.62,283.73,284
-0.61,284.06,285
-0.60,284.39,285
-0.60,284.71,286
-0.59,285.04,286
-0.59,285.36,286
-0.58,285.69,286
-0.58,286.01,286
-0.57,286.33,287
-0.57,286.65,287
-0.56,286.97,287
-0.56,287.29,288
-0.55,287.60,288
-0.55,287.92,288
-0.54,288.24,289
-0.54,288.55,289
-0.53,288.87,289
-0.53,289.18,289
-0.52,289.49,289
-0.52,289.80,289
-0.51,290.11,289
-0.51,290.42,289
-0.50,290.73,290
-0.50,291.04,290
-0.50,291.35,291
-0.49,291.66,291
-0.49,291.96,291
-0.48,292.27,291
-0.48,292.57,292
-0.47,292.88,292
-0.47,293.18,292
-0.46,293.48,292
-0.46,293.79,292
-0.45,294.09,292
-0.45,294.39,293
-0.44,294.69,293
-0.44,294.99,293
-0.43,295.29,293
-0.43,295.58,295
-0.42,295.88,295
-0.42,296.18,295
-0.41,296.48,295
-0.41,296.77,296
-0.41,297.07,297
-0.40,297.36,297
-0.40,297.66,297
-0.39,297.95,297
-0.39,298.24,298
-0.38,298.54,298
-0.38,298.83,298
-0.37,299.12,299
-0.37,299.41,299
-0.36,299.70,300
-0.36,299.99,300
-0.35,300.28,300
-0.35,300.57,301
-0.35,300.86,301
-0.34,301.15,301
-0.34,301.44,302
-0.33,301.72,302
-0.33,302.01,302
-0.32,302.30,302
-0.32,302.58,302
-0.31,302.87,302
-0.31,303.16,303
-0.30,303.44,303
-0.30,303.73,303
-0.30,304.01,303
-0.29,304.29,303
-0.29,304.58,304
-0.28,304.86,304
-0.28,305.14,304
-0.27,305.43,304
-0.27,305.71,305
-0.26,305.99,305
-0.26,306.27,305
-0.26,306.55,305
-0.25,306.83,305
-0.25,307.11,306
-0.24,307.39,306
-0.24,307.67,307
-0.23,307.95,307
-0.23,308.23,308
-0.22,308.51,308
-0.22,308.79,308
-0.22,309.07,308
-0.21,309.35,308
-0.21,309.62,308
-0.20,309.90,308
-0.20,310.18,309
-0.19,310.46,309
-0.19,310.73,309
-0.19,311.01,309
-0.18,311.29,309
-0.18,311.56,309
-0.17,311.84,310
-0.17,312.11,310
-0.16,312.39,310
-0.16,312.67,311
-0.15,312.94,311
-0.15,313.22,312
-0.15,313.49,312
-0.14,313.77,312
-0.14,314.04,312
-0.13,314.31,312
-0.13,314.59,312
-0.12,314.86,312
-0.12,315.14,312
-0.12,315.41,312
-0.11,315.68,313
-0.11,315.96,313
-0.10,316.23,313
-0.10,316.50,313
-0.09,316.78,313
-0.09,317.05,313
-0.09,317.32,314
-0.08,317.60,314
-0.08,317.87,315
-0.07,318.14,315
-0.07,318.41,316
-0.06,318.69,316
-0.06,318.96,317
-0.06,319.23,317
-0.05,319.50,317
-0.05,319.78,317
-0.04,320.05,317
-0.04,320.32,318
-0.03,320.59,318
-0.03,320.87,318
-0.03,321.14,319
-0.02,321.41,319
-0.02,321.68,319
-0.01,321.95,319
-0.01,322.23,320
0.00,322.50,320
0.00,322.77,320
0.00,323.04,320
0.01,323.31,321
0.01,323.58,321
0.02,323.86,322
0.02,324.13,322
0.03,324.40,322
0.03,324.67,322
0.03,324.94,322
0.04,325.22,323
0.04,325.49,323
0.05,325.76,323
0.05,326.03,324
0.06,326.31,324
0.06,326.58,324
0.06,326.85,324
0.07,327.12,324
0.07,327.40,324
0.08,327.67,324
0.08,327.94,325
0.09,328.21,325
0.09,328.49,325
0.09,328.76,326
0.10,329.03,326
0.10,329.31,327
0.11,329.58,327
0.11,329.85,327
0.12,330.13,327
0.12,330.40,327
0.12,330.67,328
0.13,330.95,328
0.13,331.22,329
0.14,331.50,329
0.14,331.77,329
0.15,332.05,329
0.15,332.32,329
0.15,332.60,329
0.16,332.87,329
0.16,333.15,330
0.17,333.42,330
0.17,333.70,330
0.18,333.98,331
0.18,334.25,331
0.19,334.53,331
0.19,334.80,331
0.19,335.08,331
0.20,335.36,331
0.20,335.64,332
0.21,335.91,332
0.21,336.19,332
0.22,336.47,332
0.22,336.75,333
0.22,337.03,333
0.23,337.31,333
0.23,337.59,334
0.24,337.86,334
0.24,338.14,334
0.25,338.42,334
0.25,338.71,334
0.26,338.99,335
0.26,339.27,335
0.26,339.55,335
0.27,339.83,335
0.27,340.11,335
0.28,340.39,335
0.28,340.68,336
0.29,340.96,336
0.29,341.24,337
0.30,341.53,337
0.30,341.81,337
0.30,342.10,338
0.31,342.38,338
0.31,342.67,338
0.32,342.95,338
0.32,343.24,339
0.33,343.53,339
0.33,343.81,339
0.34,344.10,339
0.34,344.39,339
0.35,344.68,339
0.35,344.97,340
0.35,345.26,341
0.36,345.54,341
0.36,345.84,342
0.37,346.13,342
0.37,346.42,342
0.38,346.71,342
0.38,347.00,342
0.39,347.29,343
0.39,347.59,343
0.40,347.88,343
0.40,348.18,344
0.41,348.47,345
0.41,348.77,345
0.41,349.06,346
0.42,349.36,346
0.42,349.66,347
0.43,349.95,347
0.43,350.25,347
0.44,350.55,347
0.44,350.85,348
0.45,351.15,348
0.45,351.45,348
0.46,351.75,348
0.46,352.05,348
0.47,352.36,349
0.47,352.66,349
0.48,352.96,349
0.48,353.27,349
0.49,353.58,349
0.49,353.88,350
0.50,354.19,350
0.50,354.50,350
0.50,354.80,350
0.51,355.11,350
0.51,355.42,351
0.52,355.73,352
0.52,356.05,352
0.53,356.36,352
0.53,356.67,352
0.54,356.99,353
0.54,357.30,354
0.55,357.62,355
0.55,357.93,355
0.56,358.25,357
0.56,358.57,357
0.57,358.89,358
0.57,359.21,358
0.58,359.53,359
0.58,359.85,359
0.59,360.17,361
0.59,360.50,361
0.60,360.82,361
0.60,361.15,362
0.61,361.48,362
0.62,361.80,362
0.62,362.13,363
0.63,362.46,363
0.63,362.79,363
0.64,363.13,363
0.64,363.46,364
0.65,363.80,365
0.65,364.13,365
0.66,364.47,365
0.66,364.81,365
0.67,365.14,366
0.67,365.49,366
0.68,365.83,366
0.68,366.17,367
0.69,366.51,367
0.69,366.86,367
0.70,367.21,367
0.71,367.55,368
0.71,367.90,368
0.72,368.25,368
0.72,368.61,368
0.73,368.96,369
0.73,369.32,369
0.74,369.67,370
0.74,370.03,370
0.75,370.39,370
0.76,370.75,370
0.76,371.11,370
0.77,371.48,371
0.77,371.84,371
0.78,372.21,371
0.78,372.58,371
0.79,372.95,372
0.80,373.32,372
0.80,373.70,373
0.81,374.07,374
0.81,374.45,374
0.82,374.83,375
0.83,375.21,375
0.83,375.60,375
0.84,375.98,376
0.84,376.37,377
0.85,376.76,377
0.86,377.15,377
0.86,377.55,377
0.87,377.94,378
0.88,378.34,379
0.88,378.74,379
0.89,379.14,379
0.89,379.55,379
0.90,379.95,381
0.91,380.36,382
0.91,380.77,382
0.92,381.19,383
0.93,381.60,383
0.93,382.02,383
0.94,382.45,383
0.95,382.87,383
0.95,383.30,383
0.96,383.73,384
0.97,384.16,384
0.97,384.60,384
0.98,385.03,384
0.99,385.48,385
1.00,385.92,385
1.00,386.37,385
1.01,386.82,386
1.02,387.27,387
1.02,387.73,388
1.03,388.19,388
1.04,388.66,388
1.05,389.12,389
1.05,389.59,389
1.06,390.07,389
1.07,390.55,389
1.08,391.03,390
1.08,391.52,391
1.09,392.01,391
1.10,392.51,392
1.11,393.00,392
1.11,393.51,393
1.12,394.02,394
1.13,394.53,395
1.14,395.05,395
1.15,395.57,396
1.16,396.10,396
1.16,396.63,397
1.17,397.17,397
1.18,397.71,398
1.19,398.26,398
1.20,398.82,398
1.21,399.38,399
1.22,399.94,399
1.23,400.52,403
1.23,401.09,403
1.24,401.68,403
1.25,402.27,405
1.26,402.87,405
1.27,403.48,405
1.28,404.09,405
1.29,404.72,405
1.30,405.35,407
1.31,405.98,407
1.32,406.63,407
1.33,407.29,407
1.34,407.95,408
1.35,408.63,408
1.36,409.31,408
1.37,410.00,409
1.39,410.71,410
1.40,411.42,411
1.41,412.15,411
1.42,412.89,412
1.43,413.64,413
1.44,414.41,413
1.46,415.19,414
1.47,415.98,416
1.48,416.78,417
1.49,417.61,417
1.51,418.45,418
1.52,419.30,419
1.53,420.18,421
1.55,421.07,423
1.56,421.98,425
1.58,422.92,426
1.59,423.87,427
1.61,424.85,428
1.62,425.86,428
1.64,426.89,429
1.66,427.95,430
1.67,429.03,432
1.69,430.16,433
1.71,431.31,436
1.73,432.51,439
1.75,433.74,439
1.77,435.02,440
1.79,436.34,440
1.81,437.71,446
1.83,439.15,447
1.86,440.64,449
1.88,442.20,453
1.91,443.84,456
1.93,445.56,458
1.96,447.38,462
1.99,449.30,465
2.03,451.35,466
2.06,453.55,469
2.10,455.91,469
2.14,458.47,481
2.18,461.28,484
2.23,464.38,496
2.29,467.87,500
2.35,471.86,502
2.42,476.54,513
2.51,482.25,513
2.63,489.64,516
2.80,500.38,538

==> Data/filescleaned.dat <==
Node	Cleaned
1	91
2	93
3	92
4	94
5	93
6	88
7	88
8	92
9	48
10	50
11	46
12	49
13	53
14	52
15	53
16	53
17	52
18	52
19	51
20	53
21	37
22	37
23	37
24	37
25	37
26	37
27	37
28	37
29	38
30	38
31	38
32	38
33	38
34	37
35	38
36	78
37	71
38	77
39	77
40	73
41	78
42	76
43	77
44	69
45	70
46	77
47	80
48	78
49	71
50	71
51	70
52	70
53	72
54	72
55	70
56	79
57	79
58	72
59	71


==> Data/filescleanedRAW.dat <==
type		node	seconds cleaned	rate
VM-Tokyo	1	133	91	1.4615
VM-Tokyo	2	133	93	1.4301
VM-Tokyo	3	133	92	1.4456
VM-Tokyo	4	134	94	1.4255
VM-Sydney	5	132	93	1.4193
VM-Sydney	6	133	88	1.5113
VM-Sydney	7	133	88	1.5113
VM-Sydney	8	133	92	1.4456
VM-Paris	9	128	48	2.6666
VM-Paris	10	131	50	2.62
VM-Paris	11	132	46	2.8695
VM-Paris	12	132	49	2.6938
VM-Paris	13	133	53	2.5094
VM-Paris	14	133	52	2.5576
VM-Paris	15	133	53	2.5094
VM-Paris	16	134	53	2.5283
VM-Paris	17	134	52	2.5769
VM-Paris	18	134	52	2.5769
VM-Paris	19	134	51	2.6274
VM-Paris	20	134	53	2.5283
VM-London	21	131	37	3.5405
VM-London	22	132	37	3.5675
VM-London	23	132	37	3.5675
VM-London	24	133	37	3.5945
VM-London	25	133	37	3.5945
VM-London	26	133	37	3.5945
VM-London	27	133	37	3.5945
VM-London	28	133	37	3.5945
VM-London	29	133	38	3.5
VM-London	30	134	38	3.5263
VM-London	31	134	38	3.5263
VM-London	32	134	38	3.5263
VM-London	33	134	38	3.5263
VM-London	34	134	37	3.6216
VM-London	35	134	38	3.5263
ITTD	36	133	78	1.7051
ITTD	37	134	71	1.8873
ITTD	38	134	77	1.7402
ITTD	39	134	77	1.7402
ITTD	40	134	73	1.8356
ITTD	41	134	78	1.7179
ITTD	42	134	76	1.7631
ITTD	43	134	77	1.7402
DIT	44	133	69	1.9275
DIT	45	133	70	1.9
DIT	46	133	77	1.7272
DIT	47	134	80	1.675
DIT	48	134	78	1.7179
DIT	49	134	71	1.8873
DIT	50	134	71	1.8873
DIT	51	134	70	1.9142
BCO	52	133	70	1.9
BCO	53	133	72	1.8472
BCO	54	133	72	1.8472
BCO	55	133	70	1.9
BCO	56	134	79	1.6962
BCO	57	134	79	1.6962
BCO	58	134	72	1.8611
BCO	59	134	71	1.8873


==> Data/runningtime.dat <==
Node	Seconds
1	133
2	133
3	133
4	134
5	132
6	133
7	133
8	133
9	128
10	131
11	132
12	132
13	133
14	133
15	133
16	134
17	134
18	134
19	134
20	134
21	131
22	132
23	132
24	133
25	133
26	133
27	133
28	133
29	133
30	134
31	134
32	134
33	134
34	134
35	134
36	133
37	134
38	134
39	134
40	134
41	134
42	134
43	134
44	133
45	133
46	133
47	134
48	134
49	134
50	134
51	134
52	133
53	133
54	133
55	133
56	134
57	134
58	134
59	134


==> mydata.csv <==


Machine Type, Seconds, Files cleaned
VM1, 133, 91
VM1, 133, 93
VM1, 133, 92
VM1, 134, 94
VM2, 132, 93
VM2, 133, 88
VM2, 133, 88
VM2, 133, 92
VM3, 128, 48
VM3, 131, 50
VM3, 132, 46
VM3, 132, 49
VM3, 133, 53
VM3, 133, 52
VM3, 133, 53
VM3, 134, 53
VM3, 134, 52
VM3, 134, 52
VM3, 134, 51
VM3, 134, 53
VM4, 131, 37
VM4, 132, 37
VM4, 132, 37
VM4, 133, 37
VM4, 133, 37
VM4, 133, 37
VM4, 133, 37
VM4, 133, 37
VM4, 133, 38
VM4, 134, 38
VM4, 134, 38
VM4, 134, 38
VM4, 134, 38
VM4, 134, 37
VM4, 134, 38
ITTD, 133, 78
ITTD ,134, 71
ITTD, 134, 77
ITTD ,134 ,77
ITTD ,134, 73
ITTD ,134, 78
ITTD 134, 76
ITTD 134, 77
DIT, 133, 69
DIT, 133, 70
DIT, 133, 77
DIT, 134, 80
DIT, 134, 78
DIT, 134, 71
DIT, 134, 71
DIT, 134, 70
BCO, 133, 70
BCO ,133, 72
BCO ,133, 72
BCO ,133, 70
BCO ,134, 79
BCO ,134, 79
BCO ,134, 72
BCO ,134, 71

